Derived-term Automata for Extended Weighted Rational Expressions

We present an algorithm to build an automaton from a rational expression. This approach introduces support for extended weighted expressions. Inspired by derived-term based algorithms, its core relies on a different construct, rational expansions. We introduce an inductive algorithm to compute the expansion of an expression from which the automaton follows. This algorithm is independent of the size of the alphabet, and actually even supports infinite alphabets. It can easily be accommodated to generate deterministic (weighted) automata. These constructs are implemented in Vcsn, a free-software platform dedicated to weighted automata and rational expressions.

==> README.txt <==
Derived-term Automata for Extended Weighted Rational Expressions

We present an algorithm to build an automaton from a rational
expression.  This approach introduces support for extended weighted
expressions.  Inspired by derived-term based algorithms, its core
relies on a different construct, rational expansions.  We introduce an
inductive algorithm to compute the expansion of an expression from
which the automaton follows.  This algorithm is independent of the
size of the alphabet, and actually even supports infinite alphabets.
It can easily be accommodated to generate deterministic (weighted)
automata.  These constructs are implemented in Vcsn, a free-software
platform dedicated to weighted automata and rational expressions.

